Modeling, simulation, and optimization of a monopod hopping on yielding terrain

Legged locomotion on deformable terrain is a challenging and open robo-physics problem since the uncertainty in terrain dynamics introduced by ground deformation complicates the dynamical modelling and control methods. Moreover, learning how (e.g. what controls and mechanisms) to move efficiently and stably on soft ground is a bigger issue. This work seeks to control a 1D monopod hopper to jump to desired height. To achieve this goal, I first set up and validate a discrete element method (DEM) based soft ground simulation environment of a spherical granular material. With this simulation environment, I generate resistive force theory (RFT) based models of the ground reaction force. Then I use the RFT model to develop a feedforward force control for this robot. In the DEM simulation, I use feedback control to compensate for variations in the ground reaction force from the RFT model predictions. With the feedback control, the robot tracks the desired trajectories well and reaches the desired height after five hops. It reduces the apex position errors a lot more than a pure feedforward control. I also change the area of the robots square foot from 1cm^2 to 49cm^2. The feedback controller is able to deal with the ground reaction force fluctuations even when the foot dimensions are on the order of a grain diameter.

==> motivation.txt <==
1) Many applications for mobile robots involve environments that are dangerous or unsuitable for humans (there's even a phrase in robotics, although I don't know who said it first - robots are designed for the "3 D's: dull, dirty, and dangerous" - tasks that aren't suitable for humans).
Moreover, due to the inaccessible/unsafe nature of these environments, level and well-prepared ground is rare, so wheeled/treaded robots are also unsuitable.
Legged robots would seem the ideal choice, except that the bulk of research and development of legged robots has focused on hard-ground applications, which are of little use in these challenging environments.

2) In many cases, the terrain is not rigid but, rather, is some kind of deformable granular substrate (e.g., sand, soil, or snow). While there has been recent progress on legged robotic locomotion on these kinds of substrates (e.g., Li 2013, Aguilar 2015, Hubicki 2016, Xiong 2017), a major remaining challenge with hopping/walking/running on these substrates is that they do not return to their pre-impact state.
This represents a permanent energy loss as well as a challenge to maintaining stable gaits.

3) In addition to its relevance to legged locomotion on deformable terrain, this unidirectional ground response represents an interesting variation on the classic "bouncing ball problem" in hybrid dynamics (https://www-sciencedirect-com.turing.library.northwestern.edu/science/article/pii/S0022460X82800023).

4) While there are many tools for generating and analyzing cyclic trajectories in hybrid dynamical systems (e.g., Poincare analysis, Lyapunov analysis), we bring the tools of trajectory optimization and discrete-element-method (DEM) simulation to bear on the problem.

5) Specifically, we formulate the search for vertically-constrained hopping gaits on deformable terrain as a trajectory optimization problem with boundary constraints. We solve this problem numerically, obtaining a feedforward control signal.
Then, in DEM simulation, we apply this feedforward control signal along with a stabilizing time-invariant feedback law.

